Naturality and mapping class groups in Heegaard Floer homology

We show that all versions of Heegaard Floer homology, link Floer homology, and sutured Floer homology are natural. That is, they assign concrete groups to each based 3-manifold, based link, and balanced sutured manifold, respectively. Furthermore, we functorially assign isomorphisms to (based) diffeomorphisms, and show that this assignment is isotopy invariant. The proof relies on finding a simple generating set for the fundamental group of the "space of Heegaard diagrams," and then showing that Heegaard Floer homology has no monodromy around these generators. In fact, this allows us to give sufficient conditions for an arbitrary invariant of multi-pointed Heegaard diagrams to descend to a natural invariant of 3-manifolds, links, or sutured manifolds.

==> draws/continuity.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'continuity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.76063102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95657521)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{continuity.pdf}}%
    \put(0.13880657,0.92830235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{α}}}}%
    \put(0.24302853,0.92830236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{d}\textsl{i}(\textsl{α})}}}%
    \put(0.93380174,0.25207167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{β}}}}%
    \put(0.92653036,0.13330709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{d}\textsl{i}(\textsl{β})}}}%
    \put(0.12062831,0.26661429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{x}}}}%
    \put(0.11214513,0.11755263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{x}'}}}%
    \put(0.26363048,0.12118832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{x}' = \textit{d}\textit{i}(\textbf{x}) }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{continuity.pdf}}%
    \put(0.07215292,0.45687985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{ϴ}\textsl{α,α'}}}}%
    \put(0.49122349,0.21008314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textsl{ϴ}\textsl{β,β'}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{continuity.pdf}}%
  \end{picture}%
\endgroup%

